Disclosure under Noisy Information Processing

Capital markets process disclosures with noise. Adding this single friction overturns the standard characterization of costly voluntary disclosure. Firms may unravel to full disclosure despite strictly positive disclosure costs and, when unravelling fails, the model generically admits two equilibria rather than one. In the lower-threshold equilibrium, disclosure becomes more frequent as the cost rises and as reports become more accurate, falls with fundamental volatility when it is below the processing noise, but approaches full disclosure again when volatility grows large. These results help explain the mixed empirical evidence on the proprietary cost hypothesis and generate conditional predictions that distinguish high and low disclosure regimes. The model also explains why ESG ratings can be noisy, costly, and widely purchased, while still influencing market prices.

==> README.txt <==
Disclosure under Noisy Information Processing
Jeremy Bertomeu; Edwige Cheynel; Peicong (Keri) Hu
Working-paper revision: October 19, 2026

Single root: uncertain_resp39_WP.tex
Compile with XeLaTeX; main and Online Appendix form ONE single-spaced document.
Select the XeLaTeX processor in arXiv's submission interface.
The supplied .bbl is precompiled; .bib/.bst are included for reproducibility.
Text uses TeX Gyre Termes files shipped with TeX Live; no proprietary system fonts.
No journal response, signed form, anonymous manuscript or TAR-only disclosure is included.

